Parametric equations of plane sextic curves with a maximal set of double points

We give explicit parametric equations for all irreducible plane projective sextic curves which have at most double points and whose total Milnor number is maximal (is equal to 19). In each case we find a parametrization over a number field of the minimal possible degree and try to choose coordinates so that the coefficients are as small as we can do.

==> sextics-param.txt <==
#
#  Parametric equations of sectic curves of total
#   Milnor number 19 with A_n singularities only
#
#  Author: Stepan Orevkov (orevkov(at)math.ups-tlse.fr)
#  Last update: July 14, 2026
#
#==================================================
# No 1. A19
#
# t = 0,infty --> A19 at (0:0:1) tangent to x=0

alias(a=RootOf(Z^2-6*Z+4));
alias(w=RootOf(Z^2+Z+1));
x := w*t^2 + a*t^3 - w^2*t^4;
y := 2*(t+t^5) - 5*a*(t^2-t^4) + (6+3*a)*t^3;
z :=  (w^2-w*t^6) + 4*a*(w*t+w^2*t^5) + (81*a/2-34)*(t^2-t^4) + (63*a-54)*t^3;

#==================================================
# No 2. A18 + A1
#
# t = infty  --> A18 at (0:0:1) tangent to y=0
# roots of p --> A1  at (0:1:0)

alias(a=RootOf(Z^3-2*Z-2));
p := 3*t^2 - 12*t + 5*a^2 + 8*a + 17;
x := (t + 3 - a)*(t + 3 + a)*p;
y := t^2 + 3*a^2+4*a-1;
z := (9*t^4 + 72*t^3 - (52*a^2+100*a-232)*t^2 - (204*a^2+528*a-420)*t
     - 92*a^2-326*a+587)*p;

#==================================================
# No 3. (A17 + A2)
#
# t = infty  --> A2  at (1:0:0) tangent to y=0
# roots of p --> A17 at (0:0:1) tangent to x=0
# The curve is symmetric under (x:y:z) --> (x:-y:z)

p:=t^2-3;    x:=(t^2+9)*p^2;     y:=t*p;     z:=t^4-12*t^2+3;

#==================================================
# No 4. A16 + A3
#
# t = infty  --> A16 at (0:0:1) tangent to y=0
# roots of p --> A3  at (0:1:0) tangent to z=0

a := (9+sqrt(17))/8;
p := t^2 + t - a+2/3;
x := (t^2 - 3*t - 6+11*a)*p;
y := t^2 - a;
z := (t^2 - 6*t + 6+5*a)*p^2;

#==================================================
# No 5. A16 + A2 + A1
#
# t = infty  --> A16 at (0:1:0)
# t = 0      --> A2  at (0:0:1)
# roots of p --> A1  at (1:0:0)

alias(a=RootOf(Z^3-Z^2+Z-3));
p := 2*t^2 + (8+7*a-7*a^2)*(2*t+1);
x := (t^2 + (8+13*a-13*a^2)*t -(1672-3049*a+1261*a^2)/14)*t^2;
y := (2*t-1+16*a-13*a^2)*(2*t+9+12*a-15*a^2)*t^2*p;
z := (2*t^2 + (a-a^2)*(12*t-9))*p;

#==================================================
# No 6. A15 + A4
#
# t = infty  --> A4  at (0:0:1) tangent to y=0
# roots of p --> A15 at (0:1:0) tangent to z=0

p := 15*t^2 - 7 + 6*I;
x := (145*t^2 - 580*I*t - 133 - 146*I)*p;
y := (1649*t + 724 - 465*I)*(170*t - 7 - 164*I);
z := (5*t^2 + 10*I*t + 1 + 2*I)*p^2;

#==================================================
# No 7. A14 + A4 + A1
#
# t = infty  --> A14 at (0:0:1)
# t = 0      --> A4  at (0:1:0)
# roots of p --> A1  at (1:0:0)

alias(a=RootOf(2*Z^6 - 6*Z^5 + 10*Z^4 - 5*Z^3 - 10*Z^2 + 4*Z + 8));
p:=t^2 - 12*t - (338*a^5-638*a^4+458*a^3+771*a^2-4382*a-2592)/187;
x:=(t^2 + (4*a-12)*t - 2*a^5+6*a^4-2*a^3-3*a^2-14*a+24)*t^2;
y:=(t^2 + 4*a*t -(10*a^5-22*a^4+50*a^3-73*a^2-38*a+16)/11)*p;
z:=(t^2+8*(a-1)*t-(10*a^5-22*a^4+50*a^3-73*a^2+50*a+16)/11)*p*t^2;

#==================================================
# No 8. (A14 + A2) + A3
#
# t = infty  --> A14 at (0:0:1) tangent to x=0
# t = 2      --> A2  at (1:3:-1)
# roots of p --> A3  at (1:0:0) tangent to z=0

p:=t^2+2*t-9;   x:=t^2-5;   y:=(t^2+2*t-5)*p;   z:=(t^2+4*t-11)*p^2;

#==================================================
# No 9. (A14 + A2) + A2 + A1
#
# t = infty  --> A14 at (0:0:1)
# t = 0      --> A2  at (1:0:0)
# t = 1      --> A2  at (1:-7:1)
# roots of p --> A1  at (0:1:0)

p:=t^2+5*t-5;   x:=(2*t^2-3)*p;   y:=(t^2+5*t+1)*t^2;   z:=(t^2+4*t-6)*p*t^2;

#==================================================
# No 10. A13 + A6
#
# t = infty  --> A6  at (0:0:1) tangent to y=0
# roots of p --> A13 at (0:1:0) tangent to z=0

alias(a=RootOf(Z^4+7));
p := 3*t^2 + 7*a^3-5*a^2-13*a+39;
x := (3*t - 2*a^3+2*a^2-6*a+2)*(3*t + 2*a^3-a^2-2*a+3)*p;
y := 3*t^2+4*(a^2-8*a+5)*t+(-1037*a^3+2143*a^2-1105*a-2757)/33;
z := ( 3*t^2 - 2*(a^2-8*a+5)*t + (31*a^3+15*a^2-149*a+235)/3 )*p^2;

#==================================================
# No 11. A13 + A4 + A2
#
# t = infty  --> A4  at (0:0:1)
# root  of q --> A2  at (1:0:0)
# roots of p --> A13 at (0:1:0)

alias(a=RootOf(Z^2-21));
p := 2*t^2+11*a-39;
q := 2*t+3*a-6;
x := (t+a-3)*(t-3-2*a)*p;
y := (2*t-5*a-9)*(2*t-3*a+9)*q^2;
z := (t-a+3)*(t+3)*p*q^2;

#==================================================
# No 12. A12 + A7
#
# t = infty  --> A12 at (0:1:0) tangent to z=0
# roots of p --> A7  at (0:0:1) tangent to y=0

p := 3*t^2 + 1;
x := (13*t^2 + (-8+12*I)*t + 7-4*I)*p;
y := (13*t^2 + (-20+30*I)*t -11-16*I)*p^2;
z := (13*t + 3+2*I)*(13*t + 1-8*I);

#==================================================
# No 13. A12 + A6 + A1
#
# t = infty  --> A12 at (0:0:1)
# t = 0      --> A6  at (0:1:0)
# roots of p --> A1  at (1:0:0)

alias(a=RootOf(7*Z^3-16*Z^2+12*Z-4));
p := 3*t^2 + (12*a-18)*t + 28*a^2 - 53*a + 36;
x := (t^2+(4*a-2)*t+14*a^2-15*a+4)*t^2;
y := (t^2 + 4*t - 7*a + 4)*p;
z := (t^2 + (4*a+4)*t + 13*a)*p*t^2;

#==================================================
# No 14. A12 + A4 + A3
#
# t = infty  --> A12 at (0:1:0) tangent to z=0
# t = 0      --> A4  at (0:0:1) tangent to y=0
# roots of p --> A3  for  p = 85*t^2 - 442*t + 507

x:=(5*t^2-12*t-13)*t^2;  y:=(25*t^2-20*t-221)*t^4;  z:=t^2-4*t+3;

#==================================================
# No 15. A12 + A4 + A2 + A1
#
# t = infty  --> A12 at (0:0:1) tangent to y=0
# t = 0      --> A4  at (0:1:0) tangent to z=0
# t = 30*a^2-159/2*a+55/2  -->  A2
# roots of p --> A1
#   for p = t^2 + (60*a^2-141*a+64)*t + 3828/5*a^2-1851*a+772

alias(a=RootOf(15*Z^3-48*Z^2+40*Z-10));
x := (t^2 + 9*t -24*a^2+24*a+5)*t^2;
y := t^2 + 9*a*t + 84*a^2-165*a+50;
z := (t^2 + (-9*a+18)*t -51*a^2+24*a+41)*t^4;

#==================================================
# No 16. A11 + 2A4
#
# roots of p --> A11 at (0:1:0) tangent to z=0
# roots of q --> 2A4 on the line y=0

a:=sqrt(2); i:=I;
p := t^2+(2*a*i+a-3*i-2)*t+a+i-1; q := 2*t^2-(5*i+3)*t-2;
x := (17*t^4 +(34*a*i-9*a-34*i-20)*t^3+(136*a*i+49*a+34*i-148)*t^2
     +(-42*a*i+127*a+122*i+48)*t -37*a*i-13*a-18*i+24)*p;
y := (4*a+34*i-27)*(t+2*a*i+a-3*i-1)*(17*t-6*a*i-7*a-15*i-9)*q^2;
z := (2*t-i)*p^2;

#---------------------------------------------------
# Another parametrization of the same (sic!) curve:
#
# 0,infty    --> A11 at (0:1:0) tangent to z=0
# roots of q --> 2A4 on the line y=0

alias(b=RootOf(b^4 + 14*b^2 + 17));
q := 16*t^2 - (b^3-7*b^2+7*b-17)*t + b^3+b^2+15*b-1;
x := (32*t^4-(7*b^3-49*b^2+17*b-135)*t^3-(28*b^3-44*b^2+52*b-4)*t^2
                     +(10*b^3+2*b^2-26*b-50)*t + 2*b^3+4*b^2+18*b+32)*t *(b^2+14);
y :=(b^2-2*b+9)*(32*t^2+(28*b^3+8*b^2+28*b+16)*t+2*b^3-b^2+24*b+19)*q^2 *(14*b^2+179)/512;
z := (b^2+2*b+9)*(2*t^2-(b^2-1)*t-2)*t^2;

#==================================================
# No 17. (A11 + 2A2) + A4
#
# t = infty  --> A4  at (1:0:0) tangent to z=0
# roots of p --> A11 at (0:0:1) tangent to x=0
# roots of q --> 2A2 for q = 3*t^2 + 2

p:=3*t^2+9*t+8;  x:=(3*t^2-10)*p^2;  y:=(3*t^2+9*t+5)*p;  z:=3*t^2+3*t+2;

#==================================================
# No 18. A10 + A9
#
# t = infty  --> A10 at (0:1:0) tangent to z=0
# roots of p --> A9  at (0:0:1) tangent to y=0

alias(a=RootOf(Z^2-5)); p := t^2 - 11 - 22/3*a;
x := (t - 3 - 2*a)*(t - 5 + 4*a)*p;
y := (t^2 - (32-8*a)*t + 149 + 70*a)*p^2;
z :=  t^2 + (16-4*a)*t + 161 - 226/5*a;

#==================================================
# No 19. A10 + A8 + A1
#
# t = infty  --> A10 at (0:0:1)
# t = 0      --> A8  at (0:1:0)
# roots of p --> A1  at (1:0:0)

alias(a=RootOf(Z^3-4*Z^2+8*Z-4));
p := t^2 + (8*a-6)*t + 9*a^2-29*a+16;
x := ( t^2 + (4*a-2)*t + 15*a^2-45*a+24 )*t^2;
y := ( t^2 - (4*a-4)*t + 5*a^2-9*a+4 )*p;
z := ( t^2 + 4*t - 3*a^2 + 3*a )*p*t^2;

#==================================================
# No 20. A10 + A7 + A2
#
# t = infty       --> A10 at (0:1:0) tangent to z=0
# roots of p      --> A7  at (0:0:1) tangent to y=0
# t = (3+27*a)/22 --> A2

alias(a=RootOf(Z^2-3));  p := 2*t^2 - 6 + a;
x := (22*t^2 - (12 + 20*a)*t + 30 + 39*a)*p;
y := (22*t^2 - (42 + 26*a)*t - 6 + 45*a)*p^2;
z :=  22*t^2 + (18 - 14*a)*t - (300 + 159*a)/11;

#==================================================
# No 21. A10 + A6 + A3
#
# t = infty  --> A6  at (0:0:1) tangent to y=0
# t = 0      --> A10 at (0:1:0) tangent to z=0
# roots of p --> A3  for  p = 22*t^2+(27-3*a)*t+9-3*a

alias(a=RootOf(Z^2+7));
x := (4*t+1-a)*(t+1)*t^2;
y := 22*t^2+(56-16*a)*t-3-7*a;
z := (22*t^2+(-1+5*a)*t-5+3*a)*t^4;

#==================================================
# No 22. A10 + A6 + A2 + A1
#
# t = infty   --> A10 at (0:0:1) tangent to y=0
# t = 0       --> A6  at (0:1:0) tangent to z=0
# t = 4*a^2-3 --> A2
# roots of p  --> A1  for  p = t^2 + (2*a^2+6*a+3)*t - 26*a^2+78*a+123

alias(a=RootOf(Z^3-Z^2+3));
x := ( t^2 + 9*t - 22*a^2+30*a+21 )*t^2;
y :=   t^2 - (6*a^2-6*a+9)*t + 50*a^2 - 78*a + 75;
z := ( t^2 + (6*a^2-6*a+27)*t -22*a^2+66*a-33 )*t^4;

#==================================================
# No 23. A10 + A5 + A4
#
# t = infty  --> A10 at (0:1:0)
# t = 0      --> A4  at (1:0:0)
# roots of p --> A5  at (0:0:1)

alias(a=RootOf(Z^2-15));
p := 5*t^2 + (3*a+5)*t + (70-24*a)/17;
x := (t+a-4)*(t+1)*p;
y := (t^2 + (4*a-12)*t - 2*a+8)*p*t^2;
z := (5*t^2 + (8*a-10)*t + (110-2*a)/7 )*t^2;

#==================================================
# No 24. A10 + 2A4 + A1
#
# t = infty  --> A10 at (0:1:0) tangent to z=0
# roots of q --> 2A4 on the line y=0
# roots of p --> A1  on the line x=0

alias(a=RootOf(Z^3-Z^2-Z-1));
p := t^2 + (-12*a^2+18*a+8)*t - 39*a^2+12*a+116;
q := t^2-5*a^2+20;
x := (t - a)*(t + 4*a^2-5*a-4)*p;
y := (t^2 + (-20*a^2+30*a+8)*t +45*a^2+20*a-140)*q^2;
z := t^2 + (4*a^2-6*a)*t + a^2+4*a+4;

#==================================================
# No 25. A10 + A4 + A3 + A2
#
# t = infty  --> A10 at (0:1:0) tangent to z=0
# t = 0      --> A4  at (0:0:1) tangent to y=0
# t = 4      --> A2  at (32:256:1)
# roots of p --> A3  for p = 20*t^2-55*t-121

x:=(7*t^2-35*t+22)*t^2;  y:=(8*t^2-52*t+77)*t^4;  z:=2*t^2-7*t-7;

#==================================================
# No 26. A10 + A4 + 2A2 + A1
#
# t = infty  --> A10 at (0:0:1) tangent to y=0
# t = 0      --> A4  at (0:1:0) tangent to z=0
# roots of q --> 2A2 for q = t^2 + 3*t + (15-a)/6
# roots of p --> A1  for p = t^2+(a-4)*t+(15-23*a)/6

alias(a=RootOf(Z^2-5));
x := (6*t^2 + 6*t + 9*a-25)*t^2;
y :=  6*t^2 + 6*a*t + 5*(a-1);
z := (6*t^2 + (12-6*a)*t - 11*(a-1))*t^4;

#==================================================
# No 27. A9 + A6 + A4
#
# t = infty  --> A4  at (0:1:0)
# t = 0      --> A6  at (0:0:1)
# roots of p --> A9  at (1:0:0)

alias(a=RootOf(Z^3-5*Z-5));
p := 3*t^2 - (4*a^2+4*a-7)*t + 4*a^2 + 13*a + 20;
x := ( 3*t^2 - (4*a^2+4*a-25)*t - (274*a^2-365*a-1510)/31 )*t^2;
y := (t - a^2 - a + 1)*(3*t - a^2 - a - 5)*t^2*p;
z := (t^2 + 6*t - 2*a^2 - 11*a - 10)*p;

#==================================================
# No 28. A9 + 2A4 + A2
#
# t = infty  --> A2  at (0:0:1) tangent to x=0
# roots of q --> 2A4 on the line 200*y=7*z where q = 2*t^2+15
# roots of p --> A9  at (0:1:0) tangent to z=0

p:=2*t^2-5;   x:=p*t;   y:=4*t^4-80*t^2+15;   z:=(2*t^2+75)*p^2;

#==================================================
# No 29. (2A8) + A3
#
# t = infty  --> A8  at (0:0:1) tangent to x=0
# t = 0      --> A8  at (1:0:0) tangent to z=0
# roots of p --> A3  at (1:1:-1) tangent to z+x=0 where p=t^2+2*t-1

x:=3*t^2-4*t+1;    y:=(3*t^2+4*t-3)*t^2;    z:=(t^2+4*t+3)*t^4;

#==================================================
# No 30. A8 + A7 + A4
#
# t = infty   --> A8  at (0:1:0) tangent to z=0
# roots of p  --> A7  at (0:0:1) tangent to y=0
# t = (I-1)/2 --> A4

p := 34*t^2 - 8+19*I;
x := (30*t^2+20*(1-I)*t-4-3*I)*p;
y := (10*t^2-(2+6*I)*t+5*I)*p^2;
z := (10*t+9-3*I)*(30*t+19-13*I);

#==================================================
# No 31. A8 + A6 + A4 + A1
#
# t = infty  --> A8  at (0:0:1)
# t = 0      --> A6  at (0:1:0)
# t = 1      --> A4  at (1:0:0)
# roots of p --> A1  for p = t^2+(a^2-4*a+5)*t + (43*a^2-104*a+120)/7

alias(a=RootOf(Z^3 - Z^2 - Z + 5));
x := (15*t^2 + (5-20*a+5*a^2)*t - 70 + 64*a - 23*a^2)*t^2;
y := (21*t^2 + (49-28*a+7*a^2)*t -18 + 24*a - 11*a^2)*(t-1)^2;
z := (5*t^2 + (1-4*a-a^2)*t - 10+5*a^2)*t^2*(t-1)^2;

#==================================================
# No 32. (A8 + A5 + A2) + A4
#
# t = infty   --> A8  at (1:0:0) tangent to y-z=0
# t = 0       --> A4  at (0:1:0) tangent to (3+I)*x+4*z=0
# roots of p  --> A5  at (0:0:1) tangent to 5*x+8*y=0
# t = 1       --> A2  at (-1:1:(7+4*I)/9)

p := t^2+2*I*t-(8+4*I)/5;
x := (t^2 - 4)*p*t^2;
y := (3*t^2 - 2*t + 2 )*p;
z := (3*t^2 - (2-6*I)*t - 4-4*I)*t^2;

#==================================================
# No 33. (A8 + 3A2) + A4 + A1
#
# t = infty  --> A8  at (0:1:0) tangent to z=0
# t = 0      --> A4  at (0:0:1) tangent to y=0
# roots of q --> 3A2 where q=t^3-3t-3
# roots of p --> A1  at (27:486:2) where p=t^2+3*t-9

x:=(t^2+t-3)*t^2;    y:=(t^2+3*t+3)*t^4;    z:=t^2-t-1;

#==================================================
# No 34. A7 + 2A6
#
# 0,infty    --> A7  at (0:1:0) tangent to z=0
# roots of q --> 2A6 on the line y=0

alias(a=RootOf(Z^2+7)); alias(b=RootOf(Z^2+3));
q:=8*t^2 -(a*b+3*a+5*b-9)*t-a*b-3*a-5*b+5;
x:=4*(a+1)*(16*t^4-(a*b+a+b-23)*t^3-(12*a*b-20*a-28*b-60)*t^2
          -(23*a*b+2*a+3*b-106)*t-10*a*b+46)*t;
y:=(a*b+5)*(8*t^2 +(2*a*b-16*a-26*b-12)*t +5*a*b+15*a+23*b-23)*q^2;
z:=2*(a+1)^2*(a*b-5)*(2*t^2-(a-3)*t+1)*t^2;

h := 4*X^2+4*a*X-7+7*a;
f := 1/4*Y^4 + (X^2+(2-6*a)*X+58+(23/2)*a)*Y^3
 +(X^4 -(10+26*a)*X^3 + (162-99*a)*X^2 + (1883-265*a)*X + 1799+1428*a)*Y^2
 -(a+1)*(7*X^3 + (79-2*a)*X^2 + (182+9*a)*X + 658 + 336*a)*h*Y
 -((15+7*a)*X^2 + (175+43*a)*X +623-21*a)*h^2;

# Check if the implicit equation defines the same curve:

F:=factor(subs(X=X/Z,Y=Y/Z,f)*Z^6); # homogeneization of f
factor(subs(X=x,Y=y,Z=z,F));        # should be equal to 0

#==================================================
# No 35. A7 + A6 + A4 + A2
#
# roots of p --> A7  at (0:1:0)
# infty      --> A6  at (1:0:0)
# 0          --> A4  at (0:0:1)
# 4          --> A2

alias(a=RootOf(Z^2-21));
p := 2*t^2-(9-a)*t+(2*a-78)/5;
x := (2*t^2-(23-3*a)*t+116-24*a)*t^2*p;
y := (t^2-5*t-2+4/3*a)*t^2;
z := (2*t^2-(1+a)*t+4-8/3*a)*p;

#==================================================
# No 36. A7 + 2A4 + 2A2
#
# 0,infty    --> A7  at (0:1:0) tangent to z=0
# roots of q --> 2A4 on the line y=0
# a, a/2     --> 2A2 on the line 4*x-y=0

alias(a=RootOf(Z^2+Z+1));
q := 2*t^2 + (2+a)*t - a^2;
x := a*t*(2*t^2 - 2*a*t + a^2)*(4*t^2 + 5*t + 2);
y := (2*t^2 - t + 1)*q^2;
z := a^2*t^2*(2*t^2 + 2*t + 1);

h := X^2+11*X-1;
f := 32*Y^4 + (-16*X^2 - 288*X + 248)*Y^3
 + (2*X^4 + 96*X^3 + 570*X^2 - 2816*X - 198)*Y^2
 + (-6*X^3 + 16*X^2 + 948*X + 238)*h*Y - (9*X^2 + 105*X + 49)*h^2;

# Check if the implicit equation defines the same curve:

F:=factor(subs(X=X/Z,Y=Y/Z,f)*Z^6); # homogeneization of f
factor(subs(X=x,Y=y,Z=z,F));        # should be equal to 0


#==================================================
# No 37. 3A6 + A1
#
# t = infty   --> A6  at (0:0:1) tangent to x-3*y=0
# t = 0       --> A6  at (0:1:0) tangent to y-3*z=0
# t = 1       --> A6  at (1:0:0) tangent to z-3*x=0
# roots of p  --> A1  at (1:1:1) for p=t^2-t+1

x := (3*t^2-3*t+1)*t^2;
y := (t^2+t+1)*(t-1)^2;
z := (t^2-3*t+3)*t^2*(t-1)^2;

#==================================================
# No 38. 2A6 + A4 + A2 + A1
#
# infty      --> A4 at (0:0:1) tangent to y=0
# 0          --> A2 at (0 : 1 : 26-6a)
# roots of q --> 2A6 on the line z=0
# roots of p --> A1 where p=2*t^2+(3-a)*t+6-4/3*a

alias(a=RootOf(Z^2-21));
q := 2*t^2 + 6*t + 1-a;
x := ( 2*t^2 + (17+a)*t - 2 - 4*a )*t^2;
y :=  10*t^2 + (19-a)*t + 10;
z := (2*t^2 - (1+a)*t + 8-2*a)*q^2;

#==================================================
# No 38. A6 + A5 + 2A4
#
# infty      --> A6 at (0:1:1)
# roots of p --> A5 at (0:0:1) tangent to y=0
# roots of q --> 2A4 on the line z=0

alias(a=RootOf(Z^2-7));
p := t^2-21-8*a;         q := t^2+(6+a)*t+7+3*a;
x := (t+2+a)*(t+4+a)*p;
y := (t^2+12*t+15+8*a)*p^2;
z := (t^2-2*a*t-(7+2*a)/3)*q^2;

